Efficient Methods for Unsupervised Learning of Probabilistic Models

In this thesis I develop a variety of techniques to train, evaluate, and sample from intractable and high dimensional probabilistic models. Abstract exceeds arXiv space limitations -- see PDF.

==> fig-hopfield/to_add_to_final_paper.txt <==
things to do:

add proof
comment that PER has no stopping critereon
add stuff about why MLE is not good (has exp number of terms...cite NP-hard papers for partition function computation)

remark that MPF paper shows scaling so that we don't really need to

do some timings for fitting bigger and bigger networks



==> fig_MPF/review_rebuttal.txt <==
We thank the reviewers for their effort and insightful comments on the manuscript.

Reviewer 1:
Sec. 2.5: The key point is that Eq. 9 is not the only solution to Eq. 7. Gamma_ij = Gamma_ji = 0 also satisfies detailed balance. We have modified the current version of the manuscript to turn the inline equation immediately following Eq. 9 into a numbered equation, and more strongly emphasize this point in the text.
We are not drawing samples separated by single flip Gibbs sampling. We allow the distribution to thermalize for thousands of Gibbs steps between sample draws, ensuring that samples are iid.
Sec. 3.2: Our revised manuscript now states that the elements of Gamma were chosen to allow non-zero transitions only to states which differ by a single bit flip, as in Sec. 3.1.
We have thoroughly revamped the references section and significantly improved the presentation throughout the manuscript since submission.

Reviewer 2:
The reviewer's summary is entirely correct. We would like to emphasize that any parametric model can be written in a Boltzmann-like form.
The reviewer raises several questions that have occupied our thoughts and energy since submission. We initially chose the L1 norm because probabilities simply add (while the L2 norm, eg, might be appropriate for quantities that add in quadrature). We have since discovered that minimizing d[KL(p^(0) | p^(t))]/dt at t=0, the initial growth rate of the KL divergence, results in the same learning rule as the L1 norm in the common regime where there are many more possible states than data points. Minimizing the KL divergence is equivalent to ML.
The Gaussian model is actually a special case, for which the minimum probability flow (MPF) solution (with Gamma chosen to produce diffusion dynamics) is exactly the ML solution!
We have incorporated these ideas into the revised manuscript.

Reviewer 3:
We would like to thank the reviewer for identifying crucial concepts in the paper that are the most challenging to communicate. We feel that our revised manuscript is much clearer.
Although we felt an imperative to share a possible failure mode of our technique, we did not intend to suggest that it was common. We have not encountered it experimentally.
The reason we are so excited about this technique is precisely that it is tractable where other methods (such as ML/KL divergence) are not. As discussed in Sec. 2.5 (since relabeled to "Tractability"), our method is in fact tractable. It does not require sampling from a model distribution or enumerating over all possible states.
The derivative leading to Eq. 12 is correct. The reviewer is correct that \sum_i Gamma_ij=0 is implied, and necessary for the derivation of Eq. 12. This falls out naturally from the definitions in Sec. 2.2.
We would like to re-emphasize the main points of our paper. We present a learning algorithm that is novel and tractable. In addition, it performs better than previous methods. Specifically:
* Unlike score matching (SM) and minimum velocity (MV), which can only be used in continuous state spaces, our method handles any parametric model, including those with discrete, continuous or mixed state spaces. This flexibility is demonstrated for a diverse group of examples in Sec. 3.
* Learning in MPF requires calculating only the first derivative of the energy function. This contrasts to SM/MV, where taking the third derivative of the energy function frequently leads to unwieldly objective functions.
* In the Ising model case, we have demonstrated significantly faster learning than achieved by existing algorithms.
* We have revised our paper to include a direct comparison to contrastive divergence in the deep belief network example, with superior performance by our model.
Minor points:
* The reference to Eq. 13 was intended, but we have since improved the exposition in the introduction.
* The reviewer is correct; we have fixed the notation.
* The reviewer is correct; we now cite all references.

